Anisotropic finite elements with high aspect ratio for an Asymptotic Preserving method for highly anisotropic elliptic equation

The concern of this work is the generalization of an Asymptotic Preserving method for the highly anisotropic elliptic equations presented in [P. Degond, A. Lozinski, J. Narski, and C. Negulescu. An asymptotic-preserving method for highly anisotropic elliptic equations based on a micro-macro decomposition. J. Comput. Phys., 231(7):2724{2740, 2012]. The limitations of the method introduced there in are omitted by the introduction of a stabilization term in the Asymptotic Reformulation. Furthermore, anisotropic error indicators and mesh adaptation algorithms are proposed and tested allowing to reduce considerably the number of mesh points required to achieve prescribed precision. Reported meshes have maximum aspect ratio greater than 500.

==> fig/bp_res400e-10.txt <==
 0.10000E+01 0.45664E-07 0.68640E+00 0.35879E-04 0.23191E+01
 0.20000E+01 0.51152E-07 0.68640E+00 0.65672E-04 0.24425E+01
 0.30000E+01 0.14858E-06 0.68640E+00 0.19068E-03 0.26354E+01
 0.40000E+01 0.36037E-06 0.68640E+00 0.44562E-03 0.28839E+01
 0.50000E+01 0.77835E-06 0.68640E+00 0.86843E-03 0.31749E+01
 0.60000E+01 0.16451E-05 0.68640E+00 0.15002E-02 0.34978E+01
 0.70000E+01 0.34245E-05 0.68640E+00 0.23830E-02 0.38447E+01
 0.80000E+01 0.71714E-05 0.68640E+00 0.35600E-02 0.42096E+01
 0.90000E+01 0.14106E-04 0.68640E+00 0.50771E-02 0.45881E+01
 0.10000E+02 0.26307E-04 0.68640E+00 0.69860E-02 0.49772E+01
 0.11000E+02 0.46619E-04 0.68640E+00 0.93515E-02 0.53747E+01
 0.12000E+02 0.78890E-04 0.68640E+00 0.12263E-01 0.57787E+01
 0.13000E+02 0.12818E-03 0.68640E+00 0.15858E-01 0.61879E+01
 0.14000E+02 0.20285E-03 0.68640E+00 0.20357E-01 0.66015E+01
 0.15000E+02 0.30527E-03 0.68639E+00 0.26069E-01 0.70186E+01
 0.16000E+02 0.45097E-03 0.68639E+00 0.33501E-01 0.74387E+01
 0.17000E+02 0.11268E-02 0.68727E+00 0.43793E-01 0.78642E+01
 0.18000E+02 0.92802E-03 0.68638E+00 0.56500E-01 0.82857E+01
 0.19000E+02 0.41721E-02 0.69017E+00 0.79164E-01 0.87259E+01
 0.20000E+02 0.17204E-02 0.68636E+00 0.96173E-01 0.91398E+01
 0.21000E+02 0.74896E-02 0.69316E+00 0.13729E+00 0.95941E+01
 0.22000E+02 0.29756E-02 0.68631E+00 0.16374E+00 0.99988E+01
 0.23000E+02 0.38367E-02 0.68626E+00 0.21075E+00 0.10429E+02
 0.24000E+02 0.48799E-02 0.68617E+00 0.26821E+00 0.10861E+02
 0.25000E+02 0.63095E-02 0.68600E+00 0.34084E+00 0.11292E+02
 0.26000E+02 0.75953E-02 0.68588E+00 0.42136E+00 0.11723E+02
 0.27000E+02 0.92771E-02 0.68671E+00 0.51885E+00 0.12158E+02
 0.28000E+02 0.11300E-01 0.68541E+00 0.63158E+00 0.12585E+02
 0.29000E+02 0.13541E-01 0.68547E+00 0.76055E+00 0.13015E+02
 0.30000E+02 0.16193E-01 0.68503E+00 0.90750E+00 0.13443E+02
 0.31000E+02 0.19014E-01 0.68821E+00 0.10712E+01 0.13880E+02
 0.32000E+02 0.22145E-01 0.68556E+00 0.12538E+01 0.14288E+02
 0.33000E+02 0.25704E-01 0.68625E+00 0.14527E+01 0.14711E+02
 0.34000E+02 0.50054E-01 0.68868E+00 0.22306E+01 0.15200E+02
 0.35000E+02 0.34099E-01 0.68940E+00 0.19125E+01 0.15541E+02
 0.36000E+02 0.39086E-01 0.69216E+00 0.21701E+01 0.15950E+02
 0.37000E+02 0.46721E-01 0.70241E+00 0.24466E+01 0.16379E+02
 0.38000E+02 0.51462E-01 0.70070E+00 0.27415E+01 0.16774E+02
 0.39000E+02 0.13684E+00 0.80551E+00 0.32540E+01 0.17589E+02
 0.40000E+02 0.81826E-01 0.72802E+00 0.35718E+01 0.17486E+02
 0.41000E+02 0.18745E+00 0.85268E+00 0.40261E+01 0.18537E+02
 0.42000E+02 0.90020E-01 0.73276E+00 0.40843E+01 0.18334E+02
 0.43000E+02 0.10308E+00 0.74396E+00 0.44509E+01 0.18692E+02
 0.44000E+02 0.11750E+00 0.75628E+00 0.48408E+01 0.19001E+02
 0.45000E+02 0.13451E+00 0.77143E+00 0.52405E+01 0.19349E+02
 0.46000E+02 0.15215E+00 0.78660E+00 0.56584E+01 0.19646E+02
 0.47000E+02 0.11988E+01 0.18507E+01 0.14286E+02 0.28271E+02
 0.48000E+02 0.19409E+00 0.82406E+00 0.65223E+01 0.20350E+02
 0.49000E+02 0.20104E+00 0.82348E+00 0.69730E+01 0.20516E+02
 0.50000E+02 0.29549E+00 0.91232E+00 0.78056E+01 0.20808E+02


==> fig/bp_res400e-20.txt <==
 0.10000E+01 0.34072E-07 0.68640E+00 0.35298E-04 0.23191E+01
 0.20000E+01 0.50673E-07 0.68640E+00 0.65661E-04 0.24425E+01
 0.30000E+01 0.14862E-06 0.68640E+00 0.19069E-03 0.26354E+01
 0.40000E+01 0.36037E-06 0.68640E+00 0.44562E-03 0.28839E+01
 0.50000E+01 0.77836E-06 0.68640E+00 0.86843E-03 0.31749E+01
 0.60000E+01 0.16451E-05 0.68640E+00 0.15002E-02 0.34978E+01
 0.70000E+01 0.34567E-05 0.68640E+00 0.23830E-02 0.38447E+01
 0.80000E+01 0.71713E-05 0.68640E+00 0.35600E-02 0.42096E+01
 0.90000E+01 0.14106E-04 0.68640E+00 0.50771E-02 0.45881E+01
 0.10000E+02 0.26307E-04 0.68640E+00 0.69860E-02 0.49772E+01
 0.11000E+02 0.46620E-04 0.68640E+00 0.93514E-02 0.53747E+01
 0.12000E+02 0.78892E-04 0.68640E+00 0.12263E-01 0.57787E+01
 0.13000E+02 0.12817E-03 0.68640E+00 0.15858E-01 0.61879E+01
 0.14000E+02 0.20285E-03 0.68640E+00 0.20357E-01 0.66015E+01
 0.15000E+02 0.30528E-03 0.68639E+00 0.26069E-01 0.70186E+01
 0.16000E+02 0.45097E-03 0.68639E+00 0.33502E-01 0.74387E+01
 0.17000E+02 0.11268E-02 0.68727E+00 0.43793E-01 0.78642E+01
 0.18000E+02 0.92801E-03 0.68638E+00 0.56499E-01 0.82857E+01
 0.19000E+02 0.41721E-02 0.69017E+00 0.79166E-01 0.87259E+01
 0.20000E+02 0.17203E-02 0.68636E+00 0.96168E-01 0.91398E+01
 0.21000E+02 0.74896E-02 0.69316E+00 0.13729E+00 0.95941E+01
 0.22000E+02 0.29756E-02 0.68631E+00 0.16374E+00 0.99988E+01
 0.23000E+02 0.38366E-02 0.68626E+00 0.21075E+00 0.10429E+02
 0.24000E+02 0.48800E-02 0.68617E+00 0.26821E+00 0.10861E+02
 0.25000E+02 0.63120E-02 0.68600E+00 0.34095E+00 0.11292E+02
 0.26000E+02 0.75958E-02 0.68588E+00 0.42136E+00 0.11723E+02
 0.27000E+02 0.92764E-02 0.68671E+00 0.51883E+00 0.12158E+02
 0.28000E+02 0.11300E-01 0.68541E+00 0.63159E+00 0.12585E+02
 0.29000E+02 0.13535E-01 0.68547E+00 0.76037E+00 0.13015E+02
 0.30000E+02 0.16194E-01 0.68504E+00 0.90752E+00 0.13443E+02
 0.31000E+02 0.19059E-01 0.68821E+00 0.10732E+01 0.13880E+02
 0.32000E+02 0.22146E-01 0.68556E+00 0.12538E+01 0.14288E+02
 0.33000E+02 0.25696E-01 0.68625E+00 0.14524E+01 0.14711E+02
 0.34000E+02 0.50051E-01 0.68868E+00 0.22305E+01 0.15200E+02
 0.35000E+02 0.34113E-01 0.68941E+00 0.19130E+01 0.15541E+02
 0.36000E+02 0.39065E-01 0.69215E+00 0.21692E+01 0.15950E+02
 0.37000E+02 0.46722E-01 0.70241E+00 0.24466E+01 0.16379E+02
 0.38000E+02 0.51432E-01 0.70069E+00 0.27405E+01 0.16774E+02
 0.39000E+02 0.13691E+00 0.80554E+00 0.32582E+01 0.17589E+02
 0.40000E+02 0.81827E-01 0.72802E+00 0.35719E+01 0.17486E+02
 0.41000E+02 0.18743E+00 0.85267E+00 0.40245E+01 0.18537E+02
 0.42000E+02 0.89690E-01 0.73260E+00 0.40698E+01 0.18334E+02
 0.43000E+02 0.10308E+00 0.74396E+00 0.44509E+01 0.18692E+02
 0.44000E+02 0.11752E+00 0.75629E+00 0.48417E+01 0.19001E+02
 0.45000E+02 0.13453E+00 0.77144E+00 0.52410E+01 0.19349E+02
 0.46000E+02 0.15206E+00 0.78655E+00 0.56553E+01 0.19646E+02
 0.47000E+02 0.11988E+01 0.18507E+01 0.14285E+02 0.28271E+02
 0.48000E+02 0.19397E+00 0.82398E+00 0.65182E+01 0.20350E+02
 0.49000E+02 0.20105E+00 0.82349E+00 0.69734E+01 0.20516E+02
 0.50000E+02 0.29568E+00 0.91249E+00 0.78105E+01 0.20808E+02


==> fig/bp_res400e0.txt <==
 0.10000E+01 0.89249E-07 0.83499E+00 0.11565E-03 0.40662E+01
 0.20000E+01 0.10771E-06 0.84920E+00 0.13307E-03 0.42782E+01
 0.30000E+01 0.17248E-06 0.84920E+00 0.22301E-03 0.43912E+01
 0.40000E+01 0.35554E-06 0.84920E+00 0.46030E-03 0.45446E+01
 0.50000E+01 0.67809E-06 0.84920E+00 0.87574E-03 0.47346E+01
 0.60000E+01 0.11678E-05 0.84920E+00 0.15035E-02 0.49570E+01
 0.70000E+01 0.18553E-05 0.84920E+00 0.23824E-02 0.52076E+01
 0.80000E+01 0.27821E-05 0.84920E+00 0.35532E-02 0.54825E+01
 0.90000E+01 0.40005E-05 0.84920E+00 0.50567E-02 0.57782E+01
 0.10000E+02 0.55049E-05 0.84920E+00 0.69341E-02 0.60918E+01
 0.11000E+02 0.73830E-05 0.84920E+00 0.92265E-02 0.64206E+01
 0.12000E+02 0.96723E-05 0.84920E+00 0.11975E-01 0.67624E+01
 0.13000E+02 0.12422E-04 0.84920E+00 0.15221E-01 0.71153E+01
 0.14000E+02 0.15689E-04 0.84921E+00 0.19004E-01 0.74778E+01
 0.15000E+02 0.19530E-04 0.84921E+00 0.23367E-01 0.78485E+01
 0.16000E+02 0.24031E-04 0.84921E+00 0.28349E-01 0.82262E+01
 0.17000E+02 0.29201E-04 0.84921E+00 0.33991E-01 0.86102E+01
 0.18000E+02 0.35162E-04 0.84921E+00 0.40333E-01 0.89996E+01
 0.19000E+02 0.41984E-04 0.84922E+00 0.47416E-01 0.93936E+01
 0.20000E+02 0.50096E-04 0.84922E+00 0.55280E-01 0.97918E+01
 0.21000E+02 0.58486E-04 0.84922E+00 0.63965E-01 0.10194E+02
 0.22000E+02 0.68354E-04 0.84923E+00 0.73509E-01 0.10599E+02
 0.23000E+02 0.79395E-04 0.84924E+00 0.83954E-01 0.11007E+02
 0.24000E+02 0.91769E-04 0.84924E+00 0.95338E-01 0.11417E+02
 0.25000E+02 0.10802E-03 0.84925E+00 0.10770E+00 0.11830E+02
 0.26000E+02 0.12037E-03 0.84926E+00 0.12108E+00 0.12245E+02
 0.27000E+02 0.13688E-03 0.84927E+00 0.13552E+00 0.12662E+02
 0.28000E+02 0.15492E-03 0.84928E+00 0.15105E+00 0.13080E+02
 0.29000E+02 0.17455E-03 0.84929E+00 0.16771E+00 0.13500E+02
 0.30000E+02 0.19645E-03 0.84930E+00 0.18554E+00 0.13921E+02
 0.31000E+02 0.21891E-03 0.84932E+00 0.20458E+00 0.14344E+02
 0.32000E+02 0.24444E-03 0.84933E+00 0.22487E+00 0.14768E+02
 0.33000E+02 0.27112E-03 0.84935E+00 0.24644E+00 0.15192E+02
 0.34000E+02 0.30190E-03 0.84937E+00 0.26933E+00 0.15618E+02
 0.35000E+02 0.33776E-03 0.84939E+00 0.29358E+00 0.16044E+02
 0.36000E+02 0.38175E-03 0.84941E+00 0.31922E+00 0.16472E+02
 0.37000E+02 0.43429E-03 0.84944E+00 0.34629E+00 0.16900E+02
 0.38000E+02 0.49366E-03 0.84947E+00 0.37483E+00 0.17328E+02
 0.39000E+02 0.56260E-03 0.84950E+00 0.40486E+00 0.17758E+02
 0.40000E+02 0.75040E-03 0.84962E+00 0.43644E+00 0.18188E+02
 0.41000E+02 0.70458E-03 0.84957E+00 0.46957E+00 0.18618E+02
 0.42000E+02 0.77532E-03 0.84961E+00 0.50431E+00 0.19049E+02
 0.43000E+02 0.86243E-03 0.84966E+00 0.54069E+00 0.19480E+02
 0.44000E+02 0.94436E-03 0.84971E+00 0.57875E+00 0.19912E+02
 0.45000E+02 0.10688E-02 0.84977E+00 0.61851E+00 0.20344E+02
 0.46000E+02 0.11865E-02 0.84983E+00 0.66002E+00 0.20776E+02
 0.47000E+02 0.14124E-02 0.84992E+00 0.70331E+00 0.21208E+02
 0.48000E+02 0.16162E-02 0.84999E+00 0.74841E+00 0.21641E+02
 0.49000E+02 0.18384E-02 0.85007E+00 0.79537E+00 0.22074E+02
 0.50000E+02 0.36066E-02 0.84984E+00 0.84527E+00 0.22507E+02


==> fig/res_bp10e-10.txt <==
 0.10000E+02 0.39253E+00 0.83900E+00 0.43563E+01 0.41460E+01
 0.20000E+02 0.30782E+00 0.59582E+00 0.41673E+01 0.32367E+01
 0.40000E+02 0.12623E+00 0.69439E+00 0.19962E+01 0.45926E+01
 0.80000E+02 0.12960E-01 0.68694E+00 0.31897E+00 0.49683E+01
 0.16000E+03 0.97016E-03 0.68638E+00 0.49978E-01 0.49771E+01
 0.32000E+03 0.63559E-04 0.68640E+00 0.10997E-01 0.49772E+01
 0.64000E+03 0.41732E-05 0.68640E+00 0.27153E-02 0.49773E+01
 0.12800E+04 0.31952E-06 0.68640E+00 0.67873E-03 0.49773E+01

